Bottlenecks to interstellar sulfur chemistry: Sulfur-bearing hydrides in UV-illuminated gas and grains

Hydride molecules lie at the base of interstellar chemistry, but the synthesis of sulfuretted hydrides is poorly understood. Motivated by new observations of the Orion Bar PDR - 1'' resolution ALMA images of SH+; IRAM 30m detections of H2S, H2S34, and H2S33; H3S+ (upper limits); and SOFIA observations of SH - we perform a systematic study of the chemistry of S-bearing hydrides. We determine their column densities using coupled excitation, radiative transfer as well as chemical formation and destruction models. We revise some of the key gas-phase reactions that lead to their chemical synthesis. This includes ab initio quantum calculations of the vibrational-state-dependent reactions SH+ + H2 <-> H2S+ + H and S + H2 <-> SH + H. We find that reactions of UV-pumped H2 (v>1) with S+ explain the presence of SH+ in a high thermal-pressure gas component, P_th~10^8 cm^-3 K, close to the H2 dissociation front. However, subsequent hydrogen abstraction reactions of SH+, H2S+, and S with vibrationally excited H2, fail to ultimately explain the observed H2S column density (~2.5x10^14 cm^-2, with an ortho-to-para ratio of 2.9+/-0.3). To overcome these bottlenecks, we build PDR models that include a simple network of grain surface reactions leading to the formation of solid H2S (s-H2S). The higher adsorption binding energies of S and SH suggested by recent studies imply that S atoms adsorb on grains (and form s-H2S) at warmer dust temperatures and closer to the UV-illuminated edges of molecular clouds. Photodesorption and, to a lesser extent, chemical desorption, produce roughly the same H2S column density (a few 10^14 cm-^2) and abundance peak (a few 10^-8) nearly independently of n_H and G_0. This agrees with the observed H2S column density in the Orion Bar as well as at the edges of dark clouds without invoking substantial depletion of elemental sulfur abundances.

==> editor_english.txt <==

Note to the author - The English in this work is already very good and it did not require full language editing. I have corrected the beginning of the paper in detail (up to the red line PAG 3) and have left notes below and elsewhere in the pdf that are to be applied throughout the paper. 

Convention - I have edited to US English spelling and grammar conventions as this most closely matches your writing. Further changes are necessary in the paper to make this consistent, as marked. 

** Tense ** - A&A uses the past tense (usually the simple past, not the present perfect, e.g., “we used” and not “we have used”) to describe specific methods used in a paper and the present tense to describe general methods as well as findings, including the findings of recent papers (within the past ~ten years). There is flexibility concerning tenses in the abstract. Please check for this throughout the paper. 

Commas - A&A uses the serial (Oxford) comma for lists of three or more items and after introductory phrases of three or more words. Commas are not necessary between two parallel items in a sentence. 
** Add commas after references **

Slash - We reserve the use of slashes to denote ratios and instrument pairings and for use in equations. For all other instances where slashes are present, kindly rephrase. The use of "and/or" is acceptable. 

Quotation marks - Quotation marks can be used to introduce a special meaning for a word or phrase the first time it is used in the text, but thereafter quotations marks are not needed. If the special meaning is otherwise clear, or indicated by "so called" or similar, the quotation marks are not needed. Please amend throughout. 

Italics - A&A does not allow the use of italics for emphasis. If you want to mark words or phrases in a different way, you can use double quotation marks (“) the first time a word/phrase appears.

Numbers - Write out numerals when lower than 11 (i.e., zero to ten) and not directly used as a measurement with the unit following. 

Units - Units should be spelled out in full when not following a number. 

Equations - Equations in the main text should be followed by a comma or a period (full stop) when necessary, as if they were phrases forming part of a sentence. 
